Ensemble Forecasting of Major Solar Flares: Methods for Combining Models

One essential component of operational space weather forecasting is the prediction of solar flares. With a multitude of flare forecasting methods now available online it is still unclear which of these methods performs best, and none are substantially better than climatological forecasts. Space weather researchers are increasingly looking towards methods used by the terrestrial weather community to improve current forecasting techniques. Ensemble forecasting has been used in numerical weather prediction for many years as a way to combine different predictions in order to obtain a more accurate result. Here we construct ensemble forecasts for major solar flares by linearly combining the full-disk probabilistic forecasts from a group of operational forecasting methods (ASAP, ASSA, MAG4, MOSWOC, NOAA, and MCSTAT). Forecasts from each method are weighted by a factor that accounts for the method's ability to predict previous events, and several performance metrics (both probabilistic and categorical) are considered. It is found that most ensembles achieve a better skill metric (between 5\% and 15\%) than any of the members alone. Moreover, over 90\% of ensembles perform better (as measured by forecast attributes) than a simple equal-weights average. Finally, ensemble uncertainties are highly dependent on the internal metric being optimized and they are estimated to be less than 20\% for probabilities greater than 0.2. This simple multi-model, linear ensemble technique can provide operational space weather centres with the basis for constructing a versatile ensemble forecasting system -- an improved starting point to their forecasts that can be tailored to different end-user needs.

==> Modeling Ensemble Forecasting of Major Solar Flares/readme.txt <==

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%%                              Latex2e package for 
%%                Journal of Space Qeather and Space Climate (SWSC)
%%
%%      This package was tested on MikTex 2.9 and TexLive 2009 with both 
%%      bibliography options (Jurgen Watermann, 26/01/2016)
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%%                              swsc.tex
%%                             ==========
%%                                                          
%%      SWSC LaTeX class for Journal of Space Weather and Space Climate
%%
%%      This file was derived from aa.dem
%%      AA vers. 7.0, LaTeX class for Astronomy & Astrophysics
%%      demonstration file
%%                                      (c) Springer-Verlag HD
%%                                      revised by EDP Sciences
%%                                      further revised by J. Watermann 
%%
%%      Adapted to the Journal of Space Weather and Space Climate (SWSC)
%%      by Jurgen Watermann, Editorial Advisor to SWSC
%%
%%      01-04-2012 original version
%%      02-04-2012 revision 1
%%      12-07-2012 revision 2
%%      06-12-2012 revision 3 
%%      01-01-2014 revision 4
%%      05-03-2016 revision 5
%%      11-05-2018 revision 6  (equations and figure captions line numbered)
%%
%%      The two sub-figures referenced in the swsc.tex template are of eps and 
%%      png type, respectively, in order to demonstrate the usepackages 
%%      {subfigure} and {epstopdf} and thus create pdf-only output 
%%
%%      If you want to use TexLive or MikTex together with a bibtex bibliography 
%%      file you may run Latex2e from the command line with the set of commands

%%          pdflatex -shell-escape swsc.tex
%%          bibtex swsc (do not include the extension .tex)
%%          pdflatex -shell-escape swsc.tex
%%          pdflatex -shell-escape swsc.tex
%%
%%      A double call to pdflatex after calling bibtex is necessary in order to
%%      set citations and references correctly and insure that foreward/backward  
%%      linkage (backref option) is properly applied
%%      If you use MikTex you may need to issue a triple call to pdflatex
%%
%%      If you are using TexLive or MikTex but not a bibtex type of bibliography
%%      you may simply run Latex2e twice from the command line 
%%          pdflatex -shell-escape swsc.tex
%%          pdflatex -shell-escape swsc.tex
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%%                              swsc.cls
%%                             ==========
%%
%%      The swsc.cls class file was derived from aa.cls
%%      A&A DOCUMENT CLASS -- version 7.0 for Latex2e
%%
%%      LaTeX document class for Astronomy and Astrophysics journal
%%
%%      modified for the Journal of Space Weather and Space Climate
%%      by Jurgen Watermann, Editorial Advisor to SWSC
%%
%%      01-04-2012 original version
%%      02-04-2012 revision 1   (bug fixes)
%%	    02-10-2012 revision 2   (typo fix)
%%	    02-01-2014 revision 3 
%%      04-11-2014 revision 3.1 (license update)
%%      06-06-2015 revision 4   (journal abbreviation update)
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%%                              swsc.bst
%%                             ==========
%%
%%      SWSC referencing style for use with bibtex (requires usepackage natbib)
%%
%%      swsc.bst was generated with the docstrip utility
%%      The original source files was merlin.mbs 
%%      (with options `ay,nat,nm-rev1,jnrlst,keyxyr,yr-com,note-yr,
%%                     trnum-it,volp-com,pgsep-c,num-xser,btit-rm,bt-rm,isbn,
%%                     url-doi,ppx,ed,abr,xedn,jabr,and-com,revdata,eprint,url,
%%                     url-blk,nfss,')
%%
%%      Built for the Journal of Space Weather and Space Climate (SWSC)
%%      by Jurgen Watermann, Editorial Advisor to SWSC
%%      using the makebst tool (Copyright 1994-2007 Patrick W Daly)
%%
%%      SWSC referencing style for use with bibtex 
%%
%%      01-01-2014 original version
%%      30-01-2014 revision 1 
%%      05-03-2014 revision 2 
%%      11-05-2018 revision 3  (year placed between author and title)
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%



==> readme.txt <==

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%%                              Latex2e package for 
%%                Journal of Space Qeather and Space Climate (SWSC)
%%
%%      This package was tested on MikTex 2.9 and TexLive 2009 with both 
%%      bibliography options (Jurgen Watermann, 26/01/2016)
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%%                              swsc.tex
%%                             ==========
%%                                                          
%%      SWSC LaTeX class for Journal of Space Weather and Space Climate
%%
%%      This file was derived from aa.dem
%%      AA vers. 7.0, LaTeX class for Astronomy & Astrophysics
%%      demonstration file
%%                                      (c) Springer-Verlag HD
%%                                      revised by EDP Sciences
%%                                      further revised by J. Watermann 
%%
%%      Adapted to the Journal of Space Weather and Space Climate (SWSC)
%%      by Jurgen Watermann, Editorial Advisor to SWSC
%%
%%      01-04-2012 original version
%%      02-04-2012 revision 1
%%      12-07-2012 revision 2
%%      06-12-2012 revision 3 
%%      01-01-2014 revision 4
%%      05-03-2016 revision 5
%%      11-05-2018 revision 6  (equations and figure captions line numbered)
%%
%%      The two sub-figures referenced in the swsc.tex template are of eps and 
%%      png type, respectively, in order to demonstrate the usepackages 
%%      {subfigure} and {epstopdf} and thus create pdf-only output 
%%
%%      If you want to use TexLive or MikTex together with a bibtex bibliography 
%%      file you may run Latex2e from the command line with the set of commands

%%          pdflatex -shell-escape swsc.tex
%%          bibtex swsc (do not include the extension .tex)
%%          pdflatex -shell-escape swsc.tex
%%          pdflatex -shell-escape swsc.tex
%%
%%      A double call to pdflatex after calling bibtex is necessary in order to
%%      set citations and references correctly and insure that foreward/backward  
%%      linkage (backref option) is properly applied
%%      If you use MikTex you may need to issue a triple call to pdflatex
%%
%%      If you are using TexLive or MikTex but not a bibtex type of bibliography
%%      you may simply run Latex2e twice from the command line 
%%          pdflatex -shell-escape swsc.tex
%%          pdflatex -shell-escape swsc.tex
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%%                              swsc.cls
%%                             ==========
%%
%%      The swsc.cls class file was derived from aa.cls
%%      A&A DOCUMENT CLASS -- version 7.0 for Latex2e
%%
%%      LaTeX document class for Astronomy and Astrophysics journal
%%
%%      modified for the Journal of Space Weather and Space Climate
%%      by Jurgen Watermann, Editorial Advisor to SWSC
%%
%%      01-04-2012 original version
%%      02-04-2012 revision 1   (bug fixes)
%%	    02-10-2012 revision 2   (typo fix)
%%	    02-01-2014 revision 3 
%%      04-11-2014 revision 3.1 (license update)
%%      06-06-2015 revision 4   (journal abbreviation update)
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%%                              swsc.bst
%%                             ==========
%%
%%      SWSC referencing style for use with bibtex (requires usepackage natbib)
%%
%%      swsc.bst was generated with the docstrip utility
%%      The original source files was merlin.mbs 
%%      (with options `ay,nat,nm-rev1,jnrlst,keyxyr,yr-com,note-yr,
%%                     trnum-it,volp-com,pgsep-c,num-xser,btit-rm,bt-rm,isbn,
%%                     url-doi,ppx,ed,abr,xedn,jabr,and-com,revdata,eprint,url,
%%                     url-blk,nfss,')
%%
%%      Built for the Journal of Space Weather and Space Climate (SWSC)
%%      by Jurgen Watermann, Editorial Advisor to SWSC
%%      using the makebst tool (Copyright 1994-2007 Patrick W Daly)
%%
%%      SWSC referencing style for use with bibtex 
%%
%%      01-01-2014 original version
%%      30-01-2014 revision 1 
%%      05-03-2014 revision 2 
%%      11-05-2018 revision 3  (year placed between author and title)
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


